Direct Observation of Entangled Electronic-Nuclear Wave Packets

We present momentum resolved covariance measurements of entangled electronic-nuclear wave packets created and probed with octave spanning phaselocked ultrafast pulses. We launch vibrational wave packets on multiple electronic states via multi-photon absorption, and probe these wave packets via strong field double ionization using a second phaselocked pulse. Momentum resolved covariance mapping of the fragment ions highlights the nuclear motion, while measurements of the yield as a function of the relative phase between pump and probe pulses highlight the electronic coherence. The combined measurements allow us to directly visualize the entanglement between the electronic and nuclear degrees of freedom and follow the evolution of the complete wavefunction.

==> popular_summary/100words.txt <==
Choose One:

* make new fundamental theoretical and/or experimental
  discoveries

* create a new paradigm or make a paradigm shift

* establish a fruitful analogy or connection between
  different subfields or topical areas of physics,
  or between physics and other scientific disciplines
  
* push an established field into a new direction

* advance significantly the state-of-the-art of a field, or
  provide important and substantive follow-up developments
  to path-breaking papers  

------------
NEW
Attosecond science is the physics of electronic wave packets in molecules.  Such wave packets are typically entangled with nuclear motion, which leads to a rapid decay of electronic coherences. Using pulse shape spectroscopy, we demonstrate long lived electronic coherences in molecules and are able to disentangle the electronic and nuclear degrees of freedom by performing momentum resolved covariance measurements of the fragment ions as we vary the phase between pump and probe pulses. These results pave the way for measuring coupled electron-nuclear dynamics in molecules and understanding the role that electronic coherences play in fundamental photophysical and photochemical processes.

OLD
We believe that we are demonstrating a new fundamental
experimental discovery by demonstrating long lasting (~100 fs)
electronic coherences during dissociation of a large
molecule. Electronic coherences in molecules have been
thought  to be short lived (~5-10 fs) because of the
coupling between electrons and the nuclei. We demonstrate that electronic
coherences can survive for a long time if the coherences are
between high-lying Rydberg states that are approximately
parallel since parallel potential energy surfaces mitigate many
of the decoherence mechanisms. Our measurements depict this
coherence  and its consequence for nuclear dynamics.

------------

